Operator-Valued Q-Learning: Compositional Bellman Recursions for Order-Sensitive Decision Making

In quantum pulse sequences, spacecraft attitude control and in-hand reorientation, actions act on a hidden physical state as non-commuting operators, so the outcome of a plan depends on the order of its actions. We let the value function carry this structure: each Q(s,a) is an N x N operator, and the Bellman backup applies the action's dual map to the continuation value, Q(s,a) = K_a^*(R(s,a) + gamma E V(s')). Unrolled along a plan, the recursion builds the ordered product of the actions' operators, and the value at any latent state is a linear trace readout. It is exact for policies that do not observe the latent, the backup contracts for unitary and orthogonal dynamics, and an asynchronous operator TD scheme learns it with almost-sure convergence. Classical values live in a lattice, so a maximum over actions exists; self-adjoint operators form an anti-lattice (Kadison) and have none. An operator log-sum-exp still gives one operator per state-action pair whose readout upper-bounds the value of every policy at every latent state. The sampled update converges to it for a finite horizon, and it reduces to soft Q-learning and the QMDP bound when actions commute. We prove that scalar values on observations that ignore action order must confuse swapped histories, that exact history tables grow exponentially for free action groups but polynomially for nilpotent ones, and give a Hankel-rank lower bound on the operator dimension. In experiments the learned policy matches 1000-simulation tree search on SO(3) pointing for horizons up to 20 at ~10^4 times lower decision cost, transfers zero-shot to unseen initial states, and acts exactly on its belief mean when the initial state is hidden, where plugging the mean into a DQN does not. A planner with the same model knowledge is more sample-efficient at short horizons, and a DQN given the operators matches or exceeds OpQ.

==> Images/e13_lstm.json <==
{
  "scalar": {
    "params": 25,
    "test_mse": 0.05535451782022995,
    "train_loss": 0.05675609895267241
  },
  "operator": {
    "1": {
      "params": 5,
      "test_mse": 0.05567567281659951,
      "train_loss": 0.0577279277626824
    },
    "2": {
      "params": 20,
      "test_mse": 0.05543413467510875,
      "train_loss": 0.056332952035039116
    },
    "3": {
      "params": 45,
      "test_mse": 0.04737410481655773,
      "train_loss": 0.04601544930893718
    },
    "4": {
      "params": 80,
      "test_mse": 0.028474824415209384,
      "train_loss": 0.027444810028905597
    },
    "5": {
      "params": 125,
      "test_mse": 9.965937822621442e-21,
      "train_loss": 9.394229805816183e-21
    }
  },
  "lstm": {
    "2": {
      "params": 59,
      "test_mse": 0.055384894661574494,
      "train_loss": 0.05748500371523978
    },
    "4": {
      "params": 181,
      "test_mse": 0.0541548360105681,
      "train_loss": 0.055729683199616756
    },
    "8": {
      "params": 617,
      "test_mse": 0.04232377928121376,
      "train_loss": 0.039302442467231614
    },
    "16": {
      "params": 1713,
      "test_mse": 0.03782757373059214,
      "train_loss": 0.0175868680344248
    },
    "32": {
      "params": 5441,
      "test_mse": 0.034792446836479474,
      "train_loss": 0.0015914084465360908
    },
    "64": {
      "params": 19041,
      "test_mse": 0.03492955780946842,
      "train_loss": 3.115579989130689e-05
    }
  },
  "attention": {
    "4": {
      "params": 145,
      "test_mse": 0.0558002764802619,
      "train_loss": 0.05746894399415428
    },
    "8": {
      "params": 449,
      "test_mse": 0.054339805521965386,
      "train_loss": 0.056310969767683995
    },
    "16": {
      "params": 1537,
      "test_mse": 0.054148906946473306,
      "train_loss": 0.0528787687617095
    },
    "32": {
      "params": 5633,
      "test_mse": 0.05356986571061717,
      "train_loss": 0.05252501592832724
    }
  },
  "attention_causal": {
    "8": {
      "params": 449,
      "test_mse": 0.05295184115702365,
      "train_loss": 0.05476215977521343
    },
    "16": {
      "params": 1537,
      "test_mse": 0.052893087262928094,
      "train_loss": 0.05199080164373308
    },
    "32": {
      "params": 5633,
      "test_mse": 0.054073001691761616,
      "train_loss": 0.05455929425678613
    }
  },
  "augmented_table": {
    "entries": 4096,
    "test_mse": 0.0
  }
}

==> Images/e13_sanity_results.json <==
{
  "scalar": {
    "params": 25,
    "test_mse": 0.05535451782023033,
    "train_loss": 0.05675609895267278
  },
  "operator": {
    "1": {
      "params": 5,
      "test_mse": 0.0556756728165999,
      "train_loss": 0.05772792776268278
    },
    "2": {
      "params": 20,
      "test_mse": 0.05543413467510913,
      "train_loss": 0.05633295203503948
    },
    "3": {
      "params": 45,
      "test_mse": 0.04737410481655808,
      "train_loss": 0.046015449308937494
    },
    "4": {
      "params": 80,
      "test_mse": 0.028474824415209574,
      "train_loss": 0.027444810028905774
    },
    "5": {
      "params": 125,
      "test_mse": 9.965937601266339e-21,
      "train_loss": 9.394229376077601e-21
    }
  },
  "lstm": {
    "2": {
      "params": 59,
      "test_mse": 0.05538489466157486,
      "train_loss": 0.05748500371524015
    },
    "4": {
      "params": 181,
      "test_mse": 0.054154836010568475,
      "train_loss": 0.05572968319961712
    },
    "8": {
      "params": 617,
      "test_mse": 0.04232377928121377,
      "train_loss": 0.03930244246723178
    },
    "16": {
      "params": 1713,
      "test_mse": 0.037827573730584395,
      "train_loss": 0.01758686803443443
    },
    "32": {
      "params": 5441,
      "test_mse": 0.03479244683649808,
      "train_loss": 0.0015914084465267363
    },
    "64": {
      "params": 19041,
      "test_mse": 0.034929557809467854,
      "train_loss": 3.115579989130193e-05
    }
  },
  "attention": {
    "4": {
      "params": 145,
      "test_mse": 0.05580027648026228,
      "train_loss": 0.05746894399415465
    },
    "8": {
      "params": 449,
      "test_mse": 0.05433980552196577,
      "train_loss": 0.056310969767684335
    },
    "16": {
      "params": 1537,
      "test_mse": 0.05414890694647347,
      "train_loss": 0.052878768761709785
    },
    "32": {
      "params": 5633,
      "test_mse": 0.05356986571061755,
      "train_loss": 0.0525250159283276
    }
  },
  "attention_causal": {
    "8": {
      "params": 449,
      "test_mse": 0.052951841157024025,
      "train_loss": 0.05476215977521379
    },
    "16": {
      "params": 1537,
      "test_mse": 0.05289308726292841,
      "train_loss": 0.05199080164373338
    },
    "32": {
      "params": 5633,
      "test_mse": 0.05407300169176199,
      "train_loss": 0.05455929425678649
    }
  },
  "augmented_table": {
    "entries": 4096,
    "test_mse": 0.0
  }
}

==> Images/e14_opq_fixed.json <==
{
  "1": {
    "params": 7,
    "test_mse": 0.16873033590547135,
    "train_loss": 0.18817660083699134
  },
  "2": {
    "params": 28,
    "test_mse": 0.09377242370701194,
    "train_loss": 0.07942241198833523
  },
  "3": {
    "params": 63,
    "test_mse": 2.1411865310355193e-32,
    "train_loss": 2.18338569295488e-32
  }
}

==> Images/e14_results_v2.json <==
{
  "opq_planted_check": {
    "train_mse": 1.5942065540313674e-32,
    "test_mse": 1.6120699352236865e-32
  },
  "scalar": {
    "params": 49,
    "test_mse": 0.15417935262038726,
    "train_loss": 0.1636560453709764
  },
  "windowed": {
    "1": {
      "params": 49,
      "test_mse": 0.15417935262038726,
      "train_loss": 0.1636560453709764,
      "coverage": 62.5
    },
    "2": {
      "params": 289,
      "test_mse": 0.14332733557482766,
      "train_loss": 0.13548777868539388,
      "coverage": 10.416666666666666
    },
    "3": {
      "skipped": true,
      "reason": "avg 1.74 examples/cell < 5"
    },
    "4": {
      "skipped": true,
      "reason": "avg 0.29 examples/cell < 5"
    },
    "5": {
      "skipped": true,
      "reason": "avg 0.05 examples/cell < 5"
    },
    "6": {
      "skipped": true,
      "reason": "avg 0.01 examples/cell < 5"
    },
    "7": {
      "skipped": true,
      "reason": "avg 0.00 examples/cell < 5"
    }
  },
  "rql_lite": {
    "2": {
      "params": 51,
      "test_mse": 0.15339662897733256,
      "train_loss": 0.17193005464470582
    },
    "4": {
      "params": 149,
      "test_mse": 0.12069593807394569,
      "train_loss": 0.136525258335529
    },
    "8": {
      "params": 369,
      "test_mse": 0.04343509435956651,
      "train_loss": 0.032482782118509294
    },
    "16": {
      "params": 1097,
      "test_mse": 0.01859507504514847,
      "train_loss": 0.012640893628954031
    }
  },
  "equivariant_adapted": {
    "params": 307,
    "test_mse": 0.10736568960083384,
    "train_loss": 0.1045435486239867
  },
  "operator": {
    "1": {
      "params": 7,
      "test_mse": 2.4515573920226782e-32,
      "train_loss": 2.4988587421111666e-32
    },
    "2": {
      "params": 28,
      "test_mse": 2.4515573920226782e-32,
      "train_loss": 2.4988587421111666e-32
    },
    "3": {
      "params": 63,
      "test_mse": 2.4515573920226782e-32,
      "train_loss": 2.4988587421111666e-32
    }
  }
}

==> Images/e15_full_comparison.json <==
{
  "scalar": {
    "params": 37,
    "test_mse": 0.034521157556923476
  },
  "windowed": {
    "1": {
      "params": 37,
      "test_mse": 0.034521157556923476
    },
    "2": {
      "params": 217,
      "test_mse": 0.03172832563001121
    },
    "3": {
      "skipped": true
    },
    "4": {
      "skipped": true
    },
    "5": {
      "skipped": true
    }
  },
  "rql_lite": {
    "2": {
      "params": 51,
      "test_mse": 0.035613655325319966
    },
    "4": {
      "params": 149,
      "test_mse": 0.0333081413254816
    },
    "8": {
      "params": 369,
      "test_mse": 0.008689091337897494
    },
    "16": {
      "params": 1097,
      "test_mse": 0.005701435616779264
    }
  },
  "equivariant_adapted": {
    "params": 277,
    "test_mse": 0.025815666698773252
  },
  "operator": {
    "2": {
      "params": 28,
      "test_mse": 0.017939779035186072
    },
    "4": {
      "params": 112,
      "test_mse": 0.004648865523761735
    },
    "6": {
      "params": 252,
      "test_mse": 0.0005220781124317855
    },
    "8": {
      "params": 448,
      "test_mse": 0.00018547977258979374
    },
    "10": {
      "params": 700,
      "test_mse": 6.271329075794526e-05
    },
    "12": {
      "params": 1008,
      "test_mse": 6.084343136858445e-05
    }
  }
}

==> Images/e15_results.json <==
{
  "nested_commutator": {
    "6": [
      0.14445932683417925,
      0.6117568853904367,
      1.4117325456884353,
      3.3202427378577433,
      12.625673976689525,
      31.924590256548196,
      131.29782462407232,
      356.9600956223121,
      1491.2199366267887
    ],
    "12": [
      0.0606248290726217,
      0.4986577460918666,
      2.060002685080771,
      15.501903997384053,
      64.77744497884818,
      695.5989196817127,
      1715.547497567705,
      24368.318103651236,
      46344.61942849399
    ],
    "24": [
      0.47980190010543544,
      0.4119725933153746,
      1.8961861492330498,
      10.75501581566777,
      201.3601095210065,
      108.99927390637703,
      17539.32061741217,
      17765.67598203759,
      1418050.8156912283
    ]
  },
  "phase_example": -0.09322926290603256,
  "return_fitting": {
    "planted_check_mse": 9.841032326479753e-33,
    "operator": {
      "2": {
        "params": 28,
        "test_mse": 0.017939779019595613
      },
      "4": {
        "params": 112,
        "test_mse": 0.004648865496565354
      },
      "6": {
        "params": 252,
        "test_mse": 0.0005207560672867689
      },
      "8": {
        "params": 448,
        "test_mse": 0.00018747159880046
      },
      "10": {
        "params": 700,
        "test_mse": 0.000232314676002621
      },
      "12": {
        "params": 1008,
        "test_mse": 0.00037482328320341557
      }
    },
    "scalar": {
      "params": 37,
      "test_mse": 0.034521157556923476
    }
  }
}

==> Images/e16_full_comparison.json <==
{
  "scalar": {
    "params": 49,
    "test_mse": 0.16120012146931467
  },
  "windowed": {
    "1": {
      "params": 49,
      "test_mse": 0.16120012146931467
    },
    "2": {
      "params": 289,
      "test_mse": 0.15465359383881197
    },
    "3": {
      "skipped": true
    },
    "4": {
      "skipped": true
    },
    "5": {
      "skipped": true
    },
    "6": {
      "skipped": true
    },
    "7": {
      "skipped": true
    }
  },
  "rql_lite": {
    "2": {
      "params": 51,
      "test_mse": 0.1886378018029042
    },
    "4": {
      "params": 149,
      "test_mse": 0.18780982929324655
    },
    "8": {
      "params": 369,
      "test_mse": 0.15108689400143852
    },
    "16": {
      "params": 1097,
      "test_mse": 0.14797430377172563
    }
  },
  "equivariant_adapted": {
    "params": 397,
    "test_mse": 0.14622032579586494
  },
  "operator": {
    "1": {
      "params": 7,
      "test_mse": 0.19602956282087342
    },
    "2": {
      "params": 28,
      "test_mse": 0.14928832215035068
    },
    "3": {
      "params": 63,
      "test_mse": 0.09870322858316327
    },
    "4": {
      "params": 112,
      "test_mse": 2.515739369471643e-32
    }
  }
}

==> Images/e16_results.json <==
{
  "nested_commutator": [
    1.089815640239766,
    2.953189589400451,
    7.228316144239078,
    19.582277140618174,
    47.94256234896051,
    129.84793776474987,
    383.2549367426715,
    1087.26629649609,
    3245.74563986361
  ],
  "marked_corner_gap": 2.3916166159763272,
  "p_ab": [
    -0.1801984503254352,
    -0.42785805666258164,
    1.0767530191963992
  ],
  "p_ba": [
    1.4420748812327893,
    -0.7565643078288309,
    -0.6495179548900184
  ],
  "return_fitting": {
    "operator": {
      "1": {
        "params": 7,
        "test_mse": 0.2044469418741325
      },
      "2": {
        "params": 28,
        "test_mse": 0.15071189100705434
      },
      "3": {
        "params": 63,
        "test_mse": 0.11025726532877175
      },
      "4": {
        "params": 112,
        "test_mse": 2.4837539612987626e-32
      }
    },
    "scalar": {
      "params": 49,
      "test_mse": 0.16274026269514788
    }
  }
}
